Classification of left-invariant Einstein metrics on $\mathrm{SL}(2,\mathbb{R})\times\mathrm{SL}(2,\mathbb{R})$ that are bi-invariant under a one-parameter subgroup

We classify all left-invariant pseudo-Riemannian Einstein metrics on $\mathrm{SL}(2,\mathbb{R})\times \mathrm{SL}(2,\mathbb{R})$ that are bi-invariant under a one-parameter subgroup. We find that there are precisely two such metrics up to homothety, the Killing form and a nearly pseudo-K\"ahler metric.

==> ad_hoc_isom_check_g1_B.txt <==
currentdir():writeto("ad_hoc_isom_check_g1_B_output.txt"):
#
# Using our ssli_cov_R.txt script we have seen that both g_1 and 1/8*B have vanishing first covariant derivative of their respective curvature tensors. Thus, in order to check if they are isometric, it suffices to find a linear transformation mapping 1/8*B to g_1 and R^{1/8*B} to R^{g_1}, respectively. The point is that the Christoffel symbols need not be calculated from the changed Lie algebra structure under that linear transformation.
#
#
# This script is easily modifyable for any other two metrics and semi-simple Lie algebra.
#
#
# Load the required packages:
#
with(LinearAlgebra):with(ArrayTools):
#
#
# Set the dimension of the Lie algebra:
#
n:=6:
#
#
# Define structure constants:
#
sc:=Array([Array([[0,0,0,0,0,0],[0,0,2,0,0,0],[0,-2,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0]]), Array([[0,0,2,0,0,0],[0,0,0,0,0,0],[-2,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0]]), Array([[0,-2,0,0,0,0],[2,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0]]),Array([[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,2],[0,0,0,0,-2,0]]),Array([[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,2],[0,0,0,0,0,0],[0,0,0,-2,0,0]]),Array([[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,-2,0],[0,0,0,2,0,0],[0,0,0,0,0,0]])]):
#
# syntax: c^k_{ij}=sc[k,i,j]
#
#
# Define g_1 and 1/8*B as g[1] and g[2] and explicitly calculate their inverses:
#
g[1]:=Matrix([[-1,0,0,0,0,0],[0,1,0,0,0,0],[0,0,1,0,0,0],[0,0,0,-1,0,0],[0,0,0,0,1,0],[0,0,0,0,0,1]]);
h[1]:=simplify(MatrixInverse(g[1])):
#
g[2]:=Matrix([[-1,0,0,1,0,0],[0,1,0,0,1,0],[0,0,1,0,0,1],[1,0,0,-2,0,0],[0,1,0,0,2,0],[0,0,1,0,0,2]]);
h[2]:=simplify(MatrixInverse(g[2])):
#
#
# Explicitly calculate all connection coefficients of the respective Levi-Civita connections of g[1] and g[2], that is G[1] and G[2], so that this step will not be repeated each time a connection coefficient appears in a some formula:
#
for m0 from 1 to 2 do
    (for i from 1 to n do
        (for j from 1 to n do
            (for k from 1 to n do
                G[m0][k,i,j]:=simplify(add(add(1/2*(-g[m0][i,l]*h[m0][m,k]*sc[l][j,m]-g[m0][j,l]*h[m0][m,k]*sc[l][i,m]),l=1..n),m=1..n)+1/2*sc[k][i,j])
            end do)
        end do)
    end do)
end do:
#
# syntax: \omega[m0]^k_{ij}=G[m0][k,i,j]
#
#
# Define the curvature tensors R^{g[1]} and R^{g[2]} as R[m0]^l_ijk=F^*_l(R[m0](F_i,F_j)F_k) in the given frame F_1,...,F_n for m0=1 and m0=2, respectively, using a modified notation from ssli_cov_R.txt script (the first index corresponds to m0 in g[m0]):
#
for m0 from 1 to 2 do
    (for i from 1 to n do
        (for j from 1 to n do
            (for k from 1 to n do
                (for l from 1 to n do
                    R[m0][l,i,j,k]:=simplify(add(-G[m0][m,i,k]*G[m0][l,j,m]+G[m0][m,j,k]*G[m0][l,i,m]-sc[m][i,j]*G[m0][l,m,k],m=1..n))
                end do)
            end do)
        end do)
    end do)
end do:
#
# syntax: R[m0]^l_{ijk}=R[m0][l,i,j,k]
#
#
# For the upcoming calculations define and calculate each component of the (4,0)-curvature tensors of g[1] and g[2], R[m0]_{lijk} for m0=1 and m0=2 respectively, to avoid calculating the matrix inverse of the unknown desired transformation.
#
for m0 from 1 to 2 do
    (for i from 1 to n do
        (for j from 1 to n do
            (for k from 1 to n do
                (for l from 1 to n do
                    R_lower[m0][l,i,j,k]:=simplify(add(R[m0][l0,i,j,k]*g[m0][l0,l],l0=1..n))
                end do)
            end do)
        end do)
    end do)
end do:
#
# syntax: R[m0]_{l,i,j,k}=R_lower[m0][l,i,j,k]
#
#
# Setup the linear transformation:
#
matrix_M:=Matrix(n):
#
for i from 1 to n do
    (for j from 1 to n do
        matrix_M[i,j]:=M[i,j]
    end do)
end do:
#
simplify(matrix_M);
#
#
# Require M to transform g[1] to g[2], i.e. M^T g[1] M = g[2], put it into a matrix equation first.
#
metric_diff:=simplify(Transpose(matrix_M).(g[1].matrix_M)-g[2]):
#
#
# Setup equation for the condition R_lower_diff:=R_lower[1]-R_lower[2]=0.
#
for i from 1 to n do
    (for j from 1 to n do
        (for k from 1 to n do
            (for l from 1 to n do
                R_lower_diff[l,i,j,k]:=simplify(add(add(add(add(R_lower[1][l0,i0,j0,k0]*M[l0,l]*M[i0,i]*M[j0,j]*M[k0,k],l0=1..n),i0=1..n),j0=1..n),k0=1..n)-R_lower[2][l,i,j,k])
            end do)
        end do)
    end do)
end do:
#
#
# Setup two lists of equations, for vanishing of metric_diff and vanishing of R_lower_diff:
#
for i from 1 to n do
    L[i]:=seq(metric_diff[i,j],j=i..n)
end do:
#
E_metric_diff:=[];
for i from 1 to n do
    E_metric_diff:=Concatenate(2,E_metric_diff,L[i])
end do:
#
#
# Sanity check (should return 0, meaning that the number of equations in E_metric_diff is correct):
#
Size(E_metric_diff)[2]-((n^2-n)/2+n);
#
#
# Create multi-index for R_lower_diff indizes:
#
multi[0]:=Array([indices(Array(seq(1..n,i=1..4)))]):
#
#
# Sanity check (should return 0, meaning that the above multi-index has the correct number of entries):
#
Size(multi[0])[1]-n^4;
#
#
E_R_lower_diff:=[];
for i from 1 to Size(multi[0])[1] do
    E_R_lower_diff:=Concatenate(2,E_R_lower_diff,R_lower_diff[seq(multi[0][i][j],j=1..4)])
end do:
#
#
# Sanity check (should return 0, meaning that the number of equations in E_R_lower_diff is correct):
#
Size(E_R_lower_diff)[2]-n^4;
#
#

# Try the following transformation as a possible solution for M:
#
ad_hoc_M:=Matrix([[1,0,0,-1,0,0],[0,1,0,0,1,0],[0,0,1,0,0,1],[0,0,0,1,0,0],[0,0,0,0,1,0],[0,0,0,0,0,1]]):
#
for i from 1 to 6 do
    (for j from 1 to 6 do
        M[i,j]:=ad_hoc_M[i,j]
    end do)
end do:
#
simplify(matrix_M);
#
#
# ad_hoc_M is a choice for an isometry if the following two expressions return 0:
#
simplify(add(E_metric_diff[i]^2,i=1..Size(E_metric_diff)[2]));
simplify(add(E_R_lower_diff[i]^2,i=1..Size(E_R_lower_diff)[2]));


==> nabla_R_g2.txt <==
currentdir():writeto("nabla_R_g2_output.txt"):
#
# Load the required packages.
#
with(LinearAlgebra):with(ArrayTools):
#
#
# Specify the dimension of the considered Lie algebra.
#
n:=6;
#
#
# Specify the structure constants c^k_{ij}=sc[k,i,j].
#
sc:=Array([Array([[0,0,0,0,0,0],[0,0,2,0,0,0],[0,-2,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0]]), Array([[0,0,2,0,0,0],[0,0,0,0,0,0],[-2,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0]]), Array([[0,-2,0,0,0,0],[2,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0]]),Array([[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,2],[0,0,0,0,-2,0]]),Array([[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,2],[0,0,0,0,0,0],[0,0,0,-2,0,0]]),Array([[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,-2,0],[0,0,0,2,0,0],[0,0,0,0,0,0]])]);
#
#
# Define the left-invariant metric g at the neutral element.
g:=Matrix([[-2,0,0,1,0,0],[0,2,0,0,1,0],[0,0,2,0,0,1],[1,0,0,-2,0,0],[0,1,0,0,2,0],[0,0,1,0,0,2]]);
#
#
# Define the inverse of the metric g to avoid its repeated calculation.
#
h:=MatrixInverse(g):
#
#
# Define the connection coefficients omega^k_{ij} at the neutral element as G(k,i,j), position of indices as for structure constants (first upper index, then lower indices).
#
G:=(k,i,j)->add(add(1/2*(-g[i,l]*h[m,k]*sc[l][j,m]-g[j,l]*h[m,k]*sc[l][i,m]),l=1..n),m=1..n)+1/2*sc[k][i,j]:
#
# syntax: omega^k_{ij}=G(k,i,j)
#
#
# Explicitly calculate all connection coefficients so that this step will not be repeated each time a connection coefficient appears in a some formula:
#
for i from 1 to n do
    (for j from 1 to n do
        (for k from 1 to n do
            G0[k,i,j]:=simplify(G(k,i,j))
        end do)
    end do)
end do:
#
# syntax: G0[k,i,j]=G(k,i,j)
#
#
# Create a list of all possibly appearing order of derivatives of R.
#
#LR:=seq(R_i,i=0..(n^2-n)/2):
#
#
# Define the components R^l_{ijk}=F^*_l(R(F_i,F_j)F_k) of the Riemann curvature tensor R at the neutral element in the given left-invariant frame F_1,...,F_n:
#
for i from 1 to n do
    (for j from 1 to n do
        (for k from 1 to n do
            (for l from 1 to n do
                R[0][][l,i,j,k]:=simplify(add(-G0[m,i,k]*G0[l,j,m]+G0[m,j,k]*G0[l,i,m]-sc[m][i,j]*G0[l,m,k],m=1..n))
            end do)
        end do)
    end do)
end do:
#
# syntax: R^l_{ijk}=R[0][][l,i,j,k]
#
#
# Define and calculate the first covariant derivatives of R.
#
for m from 1 to n do
    (for i from 1 to n do
        (for j from 1 to n do
            (for k from 1 to n do
                (for l from 1 to n do
                    R[1][m][l,i,j,k]:=simplify(add(R[0][][l0,i,j,k]*G0[l,m,l0],l0=1..n)-add(R[0][][l,i0,j,k]*G0[i0,m,i],i0=1..n)-add(R[0][][l,i,j0,k]*G0[j0,m,j],j0=1..n)-add(R[0][][l,i,j,k0]*G0[k0,m,k],k0=1..n))
                end do)
            end do)
        end do)
    end do)
end do:
#
# syntax: (\nabla_m R)^l_{ijk}=R[1][m][l,i,j,k]
#
#
# Calculate the square of all components of \nabla R. If the following does not return 0, this means that \nabla R does not vanish identically.
#
simplify(add(add(add(add(add(R[1][m][l,i,j,k]^2,m=1..n),l=1..n),i=1..n),j=1..n),k=1..n));


==> nabla_R_nK.txt <==
currentdir():writeto("nabla_R_nK_output.txt"):
#
# Load the required packages.
#
with(LinearAlgebra):with(ArrayTools):
#
#
# Specify the dimension of the considered Lie algebra.
#
n:=6;
#
#
# Specify the structure constants c^k_{ij}=sc[k,i,j].
#
sc:=Array([Array([[0,0,0,0,0,0],[0,0,2/3,0,0,-2/3],[0,-2/3,0,0,2/3,0],[0,0,0,0,0,0],[0,0,2/3,0,0,4/3],[0,-2/3,0,0,-4/3,0]]), Array([[0,0,2/3,0,0,-2/3],[0,0,0,0,0,0],[-2/3,0,0,2/3,0,0],[0,0,2/3,0,0,-4/3],[0,0,0,0,0,0],[-2/3,0,0,4/3,0,0]]), Array([[0,-2/3,0,0,2/3,0],[2/3,0,0,-2/3,0,0],[0,0,0,0,0,0],[0,-2/3,0,0,4/3,0],[2/3,0,0,-4/3,0,0],[0,0,0,0,0,0]]),Array([[0,0,0,0,0,0],[0,0,-4/3,0,0,-2/3],[0,4/3,0,0,2/3,0],[0,0,0,0,0,0],[0,0,2/3,0,0,2/3],[0,-2/3,0,0,-2/3,0]]),Array([[0,0,-4/3,0,0,-2/3],[0,0,0,0,0,0],[4/3,0,0,2/3,0,0],[0,0,2/3,0,0,2/3],[0,0,0,0,0,0],[-2/3,0,0,-2/3,0,0]]),Array([[0,4/3,0,0,2/3,0],[-4/3,0,0,-2/3,0,0],[0,0,0,0,0,0],[0,-2/3,0,0,-2/3,0],[2/3,0,0,2/3,0,0],[0,0,0,0,0,0]])]);
# specify the metric at the neutral element
g:=Matrix([[-2,0,0,-1,0,0],[0,2,0,0,1,0],[0,0,2,0,0,1],[-1,0,0,-2,0,0],[0,1,0,0,2,0],[0,0,1,0,0,2]]);
#
#
# Define the inverse of the metric g to avoid its repeated calculation.
#
h:=MatrixInverse(g):
#
#
# Define the connection coefficients omega^k_{ij} at the neutral element as G(k,i,j), position of indices as for structure constants (first upper index, then lower indices).
#
G:=(k,i,j)->add(add(1/2*(-g[i,l]*h[m,k]*sc[l][j,m]-g[j,l]*h[m,k]*sc[l][i,m]),l=1..n),m=1..n)+1/2*sc[k][i,j]:
#
# syntax: omega^k_{ij}=G(k,i,j)
#
#
# Explicitly calculate all connection coefficients so that this step will not be repeated each time a connection coefficient appears in a some formula:
#
for i from 1 to n do
    (for j from 1 to n do
        (for k from 1 to n do
            G0[k,i,j]:=simplify(G(k,i,j))
        end do)
    end do)
end do:
#
# syntax: G0[k,i,j]=G(k,i,j)
#
#
# Create a list of all possibly appearing order of derivatives of R.
#
#LR:=seq(R_i,i=0..(n^2-n)/2):
#
#
# Define the components R^l_{ijk}=F^*_l(R(F_i,F_j)F_k) of the Riemann curvature tensor R at the neutral element in the given left-invariant frame F_1,...,F_n:
#
for i from 1 to n do
    (for j from 1 to n do
        (for k from 1 to n do
            (for l from 1 to n do
                R[0][][l,i,j,k]:=simplify(add(-G0[m,i,k]*G0[l,j,m]+G0[m,j,k]*G0[l,i,m]-sc[m][i,j]*G0[l,m,k],m=1..n))
            end do)
        end do)
    end do)
end do:
#
# syntax: R^l_{ijk}=R[0][][l,i,j,k]
#
#
# Define and calculate the first covariant derivatives of R.
#
for m from 1 to n do
    (for i from 1 to n do
        (for j from 1 to n do
            (for k from 1 to n do
                (for l from 1 to n do
                    R[1][m][l,i,j,k]:=simplify(add(R[0][][l0,i,j,k]*G0[l,m,l0],l0=1..n)-add(R[0][][l,i0,j,k]*G0[i0,m,i],i0=1..n)-add(R[0][][l,i,j0,k]*G0[j0,m,j],j0=1..n)-add(R[0][][l,i,j,k0]*G0[k0,m,k],k0=1..n))
                end do)
            end do)
        end do)
    end do)
end do;
#
# syntax: (\nabla_m R)^l_{ijk}=R[1][m][l,i,j,k]
#
#
# Calculate the square of all components of \nabla R. If the following does not return 0, this means that \nabla R does not vanish identically.
#
simplify(add(add(add(add(add(R[1][m][l,i,j,k]^2,m=1..n),l=1..n),i=1..n),j=1..n),k=1..n));


==> sl2_sl2_einstein.txt <==
# To use this file, make sure Maple is properly installed on your system and run
#
# maple sl2_sl2_einstein.txt
#
#
# Uncommenting the below line will either create an empty text file called
# sl2_sl2_einstein_all_cases_paper_version_output.txt in your working directory and
# append the output of this file to it, or, if such a file  already exists, append
# the output of this file to it (make sure that you have the neccessary read/write
# permissions). If the next line is not uncommented, the output will be be shown in
# the terminal. 
#
currentdir():appendto("sl2_sl2_einstein_output.txt"):
#
# Load the Maple packages needed for this file:
#
with(LinearAlgebra):with(Groebner):with(ArrayTools):
#
#
# Uncomment the line starting with an M that corresponds to the case that you want
# to consider. If you uncommend more than one line defining M, the last one will be
# used in the calculations. The information (memory used= , alloc= , time= ) in each
# case was taken for each case from a machine with 8 cores @ 3.8GHz and should be
# understood as a rough estimate. Time is in seconds. If your system has at least 2GB
# of RAM, the computations should run fine. If you do not uncomment any line defining M,
# you will be considering the most generel case without even restricting to (Q_i,Q_j)
# in the diagonal blocks. Unless you have at least 10TB of RAM and a lot of time this
# is not recommended, except if you want to test your systems OOM killer.
#
# generator (E1,rE1), r>0, r not 1: (memory used=41.5MB, alloc=79.3MB, time=0.46)
M:=[u1=0,u2=0,v1=0,v2=0,w1=0,w2=0,z1=y1,z2=y2,a2=0,a3=0,b1=0,b2=0,b3=0,c1=0,c2=0,c3=0];
#
# generator (E1,E1): (memory used=58965.1MB, alloc=427.8MB, time=880.53)
#M:=[u1=0,u2=0,v1=0,v2=0,w1=0,w2=0,z1=y1,z2=y2,b1=0,c1=0,a2=0,a3=0,b3=-c2,c3=b2];
#
# generator (E1,0), case Q1: (memory used=86.8MB, alloc=112.3MB, time=2.29)
#M:=[u1=0,u2=0,v1=0,v2=0,w1=0,w2=0,z1=y1,a2=0,a3=0,b2=0,b3=0,c2=0,c3=0];
# generator (E1,0), case Q2: (memory used=89.5MB, alloc=76.3MB, time=2.55)
#M:=[u1=0,v1=0,v2=0,w1=0,w2=0,z1=y1,a2=0,a3=0,b2=0,b3=0,c2=0,c3=0,x2=-y2];
# generator (E1,0), case Q3: (memory used=61.6MB, alloc=78.3MB, time=1.75)
#M:=[u1=0,v1=0,v2=0,w1=0,w2=0,z1=y1,a2=0,a3=0,b2=0,b3=0,c2=0,c3=0,x2=-1/2-x2,y2=-1/2+x2,u2=-1/2];
# generator (E1,0), case Q4: (memory used=61.5MB, alloc=78.3MB, time=1.77)
#M:=[u1=0,v1=0,v2=0,w1=0,w2=0,z1=y1,a2=0,a3=0,b2=0,b3=0,c2=0,c3=0,x2=1/2-x2,y2=1/2+x2,u2=1/2];
# generator (E1,0), case Q5: (memory used=498.8MB, alloc=144.3MB, time=24.66)
#M:=[u1=0,u2=0,v1=0,v2=1/sqrt(2),w1=0,w2=1/sqrt(2),z1=y1,a2=0,a3=0,b2=0,b3=0,c2=0,c3=0,x2=-z2,y2=z2];
#
# generator (E1,rE3), r>0: (memory used=37.8MB, alloc=75.3MB, time=0.34)
#M:=[u1=0,u2=0,v1=0,v2=0,w1=0,w2=0,z1=y1,y2=-x2,a1=0,a2=0,a3=0,b1=0,b2=0,b3=0,c2=0,c3=0];
# generator (E1,N): (memory used=44.2MB, alloc=79.3MB, time=0.32)
#M:=[u1=0,u2=(x2+y2)/2,v1=0,v2=0,w1=0,w2=0,z2=(y2-x2)/2,b1=a1,c1=0,a2=0,b2=0,c2=0,a3=0,b3=0,c3=0,z1=y1];
#

# generator (E3,rE3), r>0, r not 1: (memory used=41.4MB, alloc=79.3MB, time=0.30)
#M:=[y1=-x1,u1=0,v1=0,w1=0,y2=-x2,u2=0,v2=0,w2=0,a1=0,b1=0,c1=0,a2=0,b2=0,c2=0,a3=0,b3=0];
#
# generator (E3,E3): (memory used=62839.9MB, alloc=427.8MB, time=689.09)
#M:=[y1=-x1,u1=0,v1=0,w1=0,y2=-x2,u2=0,v2=0,w2=0,c1=0,a2=-b1,b2=-a1,c2=0,a3=0,b3=0];
#
# generator (E3,0), case Q1: (memory used=86.4MB, alloc=112.3MB, time=2.09)
#M:=[u1=0,u2=0,v1=0,v2=0,w1=0,w2=0,y1=-x1,a2=0,a1=0,b2=0,b1=0,c2=0,c1=0];
# generator (E3,0), case Q2: (memory used=88.8MB, alloc=76.3MB, time=2.20)
#M:=[u1=0,v1=0,v2=0,w1=0,w2=0,y1=-x1,a2=0,a1=0,b2=0,b1=0,c2=0,c1=0,x2=-y2,u2=x2];
# generator (E3,0), case Q3: (memory used=61.8MB, alloc=78.3MB, time=1.62)
#M:=[u1=0,v1=0,v2=0,w1=0,w2=0,y1=-x1,a2=0,a1=0,b2=0,b1=0,c2=0,c1=0,x2=-1/2-x2,y2=-1/2+x2,u2=-1/2];
# generator (E3,0), case Q4: (memory used=62.0MB, alloc=78.3MB, time=1.47)
#M:=[u1=0,v1=0,v2=0,w1=0,w2=0,y1=-x1,a2=0,a1=0,b2=0,b1=0,c2=0,c1=0,x2=1/2-x2,y2=1/2+x2,u2=1/2];
# generator (E3,0), case Q5: (memory used=503.6MB, alloc=144.3MB, time=22.08)
#M:=[u1=0,u2=0,v1=0,v2=1/sqrt(2),w1=0,w2=1/sqrt(2),y1=-x1,a2=0,a1=0,b2=0,b1=0,c2=0,c1=0,x2=-z2,y2=z2];
#
# generator (E3,N): (memory used=43.8MB, alloc=79.3MB, time=0.31)
#M:=[y1=-x1,u1=0,v1=0,w1=0,z2=(y2-x2)/2,u2=(x2+y2)/2,v2=0,w2=0,a1=0,b1=0,c1=0,a2=0,b2=0,c2=0,b3=a3,c3=0];
#
#
# generator (N,0), case Q1: (memory used=62.6MB, alloc=76.3MB, time=0.49)
#M:=[z1=(y1-x1)/2,u1=(x1+y1)/2,v1=0,w1=0,a2=a1,a3=0,b2=b1,b3=0,c2=c1,c3=0,u2=0,v2=0,w2=0];
# generator (N,0), case Q2: (memory used=84.0MB, alloc=85.3MB, time=0.77)
#M:=[z1=(y1-x1)/2,u1=(x1+y1)/2,v1=0,w1=0,a2=a1,a3=0,b2=b1,b3=0,c2=c1,c3=0,v2=0,w2=0,x2=-y2,u2=x2];
# generator (N,0), case Q3: (memory used=362.0MB, alloc=80.3MB, time=3.80)
#M:=[z1=(y1-x1)/2,u1=(x1+y1)/2,v1=0,w1=0,a2=a1,a3=0,b2=b1,b3=0,c2=c1,c3=0,x2=-1/2-x2,y2=-1/2+x2,u2=-1/2,w2=0,v2=0];
# generator (N,0), case Q4: (memory used=44.5MB, alloc=47.3MB, time=0.31)
#M:=[z1=(y1-x1)/2,u1=(x1+y1)/2,v1=0,w1=0,a2=a1,a3=0,b2=b1,b3=0,c2=c1,c3=0,x2=1/2-x2,y2=1/2+x2,u2=1/2,w2=0,v2=0];
# generator (N,0), case Q5: (memory used=101.0MB, alloc=110.3MB, time=0.67)
#M:=[z1=(y1-x1)/2,u1=(x1+y1)/2,v1=0,w1=0,a2=a1,a3=0,b2=b1,b3=0,c2=c1,c3=0,x2=-z2,y2=z2,w2=1/sqrt(2),v2=1/sqrt(2),u2=0];
#
# generator (N,N): (memory used=1373.5MB, alloc=248.3MB, time=11.79)
#M:=[z1=y1/2-x1/2,u1=x1/2+y1/2,v1=0,w1=0,z2=y2/2-x2/2,u2=x2/2+y2/2,v2=0,w2=0,a2=b1,b2=-a1+2*b1,c2=c1,a3=-c1,b3=-c1,c3=-a1+b1];
#
#
# Define the structure constants c^k_ij in the basis F_1,...,F_6 of sl(2,R) x sl(2,R) as sc[k][i,j], k is the position in row of matrices, i in each one the row, j in each one the column:
#
sc:=Array([Array([[0,0,0,0,0,0],[0,0,2,0,0,0],[0,-2,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0]]), Array([[0,0,2,0,0,0],[0,0,0,0,0,0],[-2,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0]]), Array([[0,-2,0,0,0,0],[2,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0]]),Array([[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,2],[0,0,0,0,-2,0]]),Array([[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,2],[0,0,0,0,0,0],[0,0,0,-2,0,0]]),Array([[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,-2,0],[0,0,0,2,0,0],[0,0,0,0,0,0]])]):
# syntax: c^k_ij=sc[k][i,j]
#
#
# Define the g to be the evaluation of the pseudo-Riemannian metric at the neutral element in its most general form at M:
#
g:=eval(Matrix([[x1,u1,w1,a1,b1,c1],[u1,y1,v1,a2,b2,c2],[w1,v1,z1,a3,b3,c3],[a1,a2,a3,x2,u2,w2],[b1,b2,b3,u2,y2,v2],[c1,c2,c3,w2,v2,z2]]),M);
#
#
# Calculate the inverse of g so that this step does not need to be repeated each time it is used:
#
h:=MatrixInverse(g):
#
#
# Calculate the determinant of g:
#
V:=Determinant(g):
#
#
# Define the connection coefficients omega^k_{ij} at the neutral element as G(k,i,j), position of indices as for structure constants (first upper index, then lower indices):
#
G:=(k,i,j)->add(add(1/2*(-g[i,l]*h[m,k]*sc[l][j,m]-g[j,l]*h[m,k]*sc[l][i,m]),l=1..6),m=1..6)+1/2*sc[k][i,j]:
#
# syntax: omega^k_{ij}=G(k,i,j)
#
#
# Explicitly calculate all connection coefficients so that this step will not be repeated each time a connection coefficient appears in a some formula:
#
for i from 1 to 6 do
    (for j from 1 to 6 do
        (for k from 1 to 6 do
            G0[k,i,j]:=simplify(G(k,i,j))
        end do)
    end do)
end do:
#
# syntax: G0[k,i,j]=G(k,i,j)
#
#
# Define the components R^l_{ijk}=F^*_l(R(F_i,F_j)F_k) of the Riemann curvature tensor R at the neutral element in our used left-invariant frame F_1,...,F_6:
#
R:=(l,i,j,k)->add(-G0[m,i,k]*G0[l,j,m]+G0[m,j,k]*G0[l,i,m]-sc[m][i,j]*G0[l,m,k],m=1..6):
#
# syntax: R^l_{ijk}=R(l,i,j,k)
#
#
# Explicitly calculate the components of R that are used to calculate the Ricci curvature, again to avoid unnecessarily repeated calculations:
#
for l from 1 to 6 do
    (for i from 1 to 6 do
        (for k from 1 to 6 do
            R0[l,l,i,k]:=simplify(R(l,l,i,k))
        end do)
    end do)
end do:
#
# syntax: R0[l,l,i,k]=R(l,l,i,k)
#
#
# Define the components Ric_{ij} of the Ricci curvature tensor Ric:
#
Ric:=(i,j)->add(R0[l,l,i,j],l=1..6):
#
# syntax: Ric(i,j)=Ric_{ij}
#
#
# Explicitly calculate the components of Ric, yet again to avoid unnecessarily repeated calculations:
#
for i from 1 to 6 do
    (for j from 1 to 6 do
        Ric0[i,j]:=simplify(Ric(i,j))
    end do)
end do:
#
# syntax: Ric0[i,j]=Ric(i,j)
#
#
# Define index-wise Einstein equation Ric=f*g as E(i,j) (note: f=lambda in the pdf):
#
E:=(i,j)->Ric0[i,j]-f*g[i,j]:
#
#
# Define and explicitely calculate array of equations that are equivalent to Ric=f*g with positive volume V=1 as A_p:
#
A_p:=simplify([E(1,1),E(1,2),E(1,3),E(1,4),E(1,5),E(1,6),E(2,2),E(2,3),E(2,4),E(2,5),E(2,6),E(3,3),E(3,4),E(3,5),E(3,6),E(4,4),E(4,5),E(4,6),E(5,5),E(5,6),E(6,6),V-1]):
#
#
# Define and explicitely calculate array of equations that are equivalent to Ric=f*g with positive volume V=-1 as A_n:
#
A_n:=simplify([E(1,1),E(1,2),E(1,3),E(1,4),E(1,5),E(1,6),E(2,2),E(2,3),E(2,4),E(2,5),E(2,6),E(3,3),E(3,4),E(3,5),E(3,6),E(4,4),E(4,5),E(4,6),E(5,5),E(5,6),E(6,6),V+1]):
#
#
# Determine the Groebner bases of the numerators of A_p and A_n as G_p and G_n, respectively, in lexicographic ordering [f,x1,y1,z1,x2,y2,z2,u1,v1,w1,u2,v2,w2,a1,b1,c1,a2,b2,c2,a3,b3,c3],
# and show their number of elements if not empty (note: plex( ) as written below leads to the first element in G_p, respectively G_n, to be an equation containing only f):
#
G_p:=Basis(numer(A_p),plex(c3,b3,a3,c2,b2,a2,c1,b1,a1,w2,v2,u2,w1,v1,u1,z2,y2,x2,z1,y1,x1,f)):
Size(G_p)[2];
#
G_n:=Basis(numer(A_n),plex(c3,b3,a3,c2,b2,a2,c1,b1,a1,w2,v2,u2,w1,v1,u1,z2,y2,x2,z1,y1,x1,f)):
Size(G_n)[2];
#
#
# Determine the real solutions Sol_p and Sol_n of G_p and G_n, respectively, in the variable order [f,x1,y1,z1,x2,y2,z2,u1,v1,w1,u2,v2,w2,a1,b1,c1,a2,b2,c2,a3,b3,c3]:
#
use RealDomain in Sol_p:=solve(G_p,explicit=true,[f,x1,y1,z1,x2,y2,z2,u1,v1,w1,u2,v2,w2,a1,b1,c1,a2,b2,c2,a3,b3,c3]) end use:
use RealDomain in Sol_n:=solve(G_n,explicit=true,[f,x1,y1,z1,x2,y2,z2,u1,v1,w1,u2,v2,w2,a1,b1,c1,a2,b2,c2,a3,b3,c3]) end use:
#
#
# Sanity check, the number 22 in the following equations is the number of variables f,x1,...,c3,
# verify that Ric-f*g actually vanishes for solutions with positive volume:
#
for i from 1 to 6 do
    (for j from 1 to 6 do
        (for k from 1 to Size(Sol_p)[2]/22 do
            simplify(eval(E(i,j),Sol_p[k]))
        end do)
    end do)
end do;
#
#
# Sanity check as above for solutions with negative volume:
#
for i from 1 to 6 do
    (for j from 1 to 6 do
        (for k from 1 to Size(Sol_n)[2]/22 do
            simplify(eval(E(i,j),Sol_n[k]))
        end do)
    end do)
end do;
#
#
# If the outputs of the sanity checks are either empty (meaning no solutions in the first place) or just zeros,
# everything is in order and the solutions of the Groebner bases G_p and G_n of the numerators of A_p and A_n
# are actual solutions of A_p and A_n.
# (Note: If A_p and A_n have solutions, they are automatically solutions of G_p and G_n, respectively, but not
# necessarily the other way round.)
#
#
# Write out list
# [Einstein constant, volume, metric g evaluated at solution, Eigenvalues of g, number of negative Eigenvalues of g],
# first for each element of Sol_p, then for each element of Sol_n:
#
for k from 1 to Size(Sol_p)[2]/22 do
    [Sol_p[k][1],simplify(eval(V,Sol_p[k])),simplify(eval(g,Sol_p[k])),Eigenvalues(simplify(eval(g,Sol_p[k]))),(6-add(signum(Eigenvalues(simplify(eval(g,Sol_p[k])))[l]),l=1..6))/2]
end do;
#
for k from 1 to Size(Sol_n)[2]/22 do
    [Sol_n[k][1],simplify(eval(V,Sol_n[k])),simplify(eval(g,Sol_n[k])),Eigenvalues(simplify(eval(g,Sol_n[k]))),(6-add(signum(Eigenvalues(simplify(eval(g,Sol_n[k])))[l]),l=1..6))/2]
end do;
#
#
#------------------------------------------------------------------------------------#
#------------------------------------------------------------------------------------#
#----END-OF-CALCULATIONS-------------------------------------------------------------#
#------------------------------------------------------------------------------------#
#------------------------------------------------------------------------------------#
#
#


==> ssli_cov_R.txt <==
# This is a Maple script to calculate the Riemannian curvature tensor R and all its covariant derivatives of a Lie group with semi-simple Lie algebra equipped with a left-invariant pseudo-Riemannian metric at the neutral element.
#
# Usage:
#
# Prepare a text file for the case you want to study. Load the Maple-packages Physics, LinearAlgebra, ArrayTools. Define the dimension n of the Lie group as a positive integer, the pseudo-Riemannian metric g at the identity as an (n x n)-matrix, and the structure constants c^k_{ij} as an array of (n x n) arrays sc, so that c^k_{ij}=sc[k,i,j] for all i,j,k. Include this script via $include "ssli_cov_R.txt". Run the file for your case via $maple your_file.txt. By a result of Azencott & Wilson in "Homogeneous manifolds with negative curvature II", Amer. Math. Soc. 8 (1976), the repeated covariant derivatives of the curvature R will eventually all vanish identically. This script will calculte all covariant derivatives of R as R[k][i_1,...,i_k][l,i,j,k], where k is the degree of the covariant derivative and i_1,...,i_k are the directions with respect to the chosen left-invariant frame on the Lie algebra corresponding to g and sc. l,i,j,k denote the components of the (3,1)-tensor R[k][i_1,...,i_k], again in said frame. Note that with our definitions, R=R[0][]. After the degree of covariant differentiation has been reached where R[k][i_1,...,i_k] vanishes identically for all combinations of i_1,...,i_k, this script will output a positive integer n0. n0 is the smalles positive integer, such that R[n0][i_1,...i_n0] vanishes identically for all combinations of i_1,...,i_k. Note that this script is expected to use a lot of RAM if n0>n. So make sure that the OOM killer of your system is setup properly before running it, or run it in a virtualized environment.
#
#
# input: n, sc, g
# output: n0, R[k][i_1,...,i_k][l,i,j,k] (by default suppressed)
# needed packages: LinearAlgebra, ArrayTools
#
#
#
# Example file to include this script:
#
# currentdir():writeto("example_output.txt"):
# with(LinearAlgebra):with(ArrayTools):
# n:=6;
# sc:=Array([Array([[0,0,0,0,0,0],[0,0,2,0,0,0],[0,-2,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0]]), Array([[0,0,2,0,0,0],[0,0,0,0,0,0],[-2,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0]]), Array([[0,-2,0,0,0,0],[2,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0]]),Array([[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,2],[0,0,0,0,-2,0]]),Array([[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,2],[0,0,0,0,0,0],[0,0,0,-2,0,0]]),Array([[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,-2,0],[0,0,0,2,0,0],[0,0,0,0,0,0]])]);
# g:=Matrix([[-1,0,0,0,0,0],[0,1,0,0,0,0],[0,0,1,0,0,0],[0,0,0,-1,0,0],[0,0,0,0,1,0],[0,0,0,0,0,1]]);
# $include "ssli_cov_R.txt"
#
# Uncommend and save the above 6 lines as e.g. example.txt and run
# maple example.txt
# This will create a file example_output.txt in your home directory containing the output.
#
#
#
################################
# The actual script starts here:
################################
#
#
# Define the inverse of the metric g to avoid its repeated calculation:
#
h:=MatrixInverse(g):
#
#
# Define the connection coefficients omega^k_{ij} at the neutral element as G(k,i,j), position of indices as for structure constants (first upper index, then lower indices).
#
G:=(k,i,j)->add(add(1/2*(-g[i,l]*h[m,k]*sc[l][j,m]-g[j,l]*h[m,k]*sc[l][i,m]),l=1..n),m=1..n)+1/2*sc[k][i,j]:
#
# syntax: omega^k_{ij}=G(k,i,j)
#
#
# Explicitly calculate all connection coefficients so that this step will not be repeated each time a connection coefficient appears in a some formula.
#
for i from 1 to n do
    (for j from 1 to n do
        (for k from 1 to n do
            G0[k,i,j]:=simplify(G(k,i,j))
        end do)
    end do)
end do:
#
# syntax: G0[k,i,j]=G(k,i,j)
#
#
# Define and explicitly calculate all components R^l_{ijk}=F^*_l(R(F_i,F_j)F_k) of the Riemann curvature tensor R in the given left-invariant frame F_1,...,F_n at the neutral element. Note that the [0] stands for the 0-th covariant derivative of R.
#
for i from 1 to n do
    (for j from 1 to n do
        (for k from 1 to n do
            (for l from 1 to n do
                R[0][][l,i,j,k]:=simplify(add(-G0[m,i,k]*G0[l,j,m]+G0[m,j,k]*G0[l,i,m]-sc[m][i,j]*G0[l,m,k],m=1..n))
            end do)
        end do)
    end do)
end do:
#
# syntax: R^l_{ijk}=R[0][][l,i,j,k]
#
#
# Calculate the first covariant derivatives of R explicitly without relying on the creating of a set of multi-indices for the purpose of a sanity check.
#
for m from 1 to n do
    (for i from 1 to n do
        (for j from 1 to n do
            (for k from 1 to n do
                (for l from 1 to n do
                    RR[1][m][l,i,j,k]:=simplify(add(R[0][][l0,i,j,k]*G0[l,m,l0],l0=1..n)-add(R[0][][l,i0,j,k]*G0[i0,m,i],i0=1..n)-add(R[0][][l,i,j0,k]*G0[j0,m,j],j0=1..n)-add(R[0][][l,i,j,k0]*G0[k0,m,k],k0=1..n))
                end do)
            end do)
        end do)
    end do)
end do:
#
# syntax: (\nabla_m R)[l,i,j,k]=RR[1][m][l,i,j,k]
#
#
# Define multi-index multi[0]=[[1,1,1,1],...,[n,n,n,n]] for the components of the tensors with 4 entries i,j,k,l for e.g. R[0][][l,i,j,k]
#
L[0]:=seq(1..n,i=1..4):
multi[0]:=Array([indices(Array(L[0]))]):
#
# This is the number of index quadrupels in multi[0]:
Size(multi[0])[1];
#
# Sanity check (should give 0):
simplify(Size(multi[0])[1]-n^4);
#
# Define normsquare to be the sum of squares of all possible components R[0][][l,i,j,k] of the curvature tensor. This will be used in the upcoming while loop.
normsquare:=simplify(add((R[0][][seq(multi[0][m][i],i=1..4)])^2,m=1..Size(multi[0])[1])):
#
#
# Next, determine the covariant derivatives of R at the identity. We need to define sets of multi-indices per hand, since a simple command for that task is unfortunately currently not implemented in Maple.
#
# Set n0 to be 0. In case that normsquare=0, meaning that the curvature tensor vanishes identically, the following while loop will do nothing.
n0:=0;
#
# While normsquare is not 0, increase n0 by 1, calculate the 1 degree higher covariant derivatives of R, and re-define normsquare to be the sum of the squares of the components of all possible so-obtained covariant derivatives.
# If the following looks too convoluted, make sure to understand what L[m0] and multi[m0] are by checking some examples for LOW m0! (Keep an eye on your RAM.) In particular make sure to understand how the Size-command works and what its output means. The calculation of the covariant derivatives of R is split up in parts to avoid Maple running into its recursion limit.
# Note: In our notation, new derivatives come "from the left".
#
while normsquare<>0 do
    m0:=n0+1:
    L[m0]:=seq(1..n,i=1..m0):
    multi[m0]:=Array([indices(Array(L[m0]))]):
#
    (for m1 from 1 to Size(multi[m0])[1] do
        (for m2 from 1 to Size(multi[0])[1] do
            A1[m1,m2]:=simplify(add(R[m0-1][seq(multi[m0][m1][i],i=2..m0)][m,seq(multi[0][m2][i],i=2..4)]*G0[multi[0][m2][1],multi[m0][m1][1],m],m=1..n))
        end do)
    end do):
#
    (for m1 from 1 to Size(multi[m0])[1] do
        (for m2 from 1 to Size(multi[0])[1] do
            A2[m1,m2]:=simplify(-add(R[m0-1][seq(multi[m0][m1][i],i=2..m0)][multi[0][m2][1],m,multi[0][m2][3],multi[0][m2][4]]*G0[m,multi[m0][m1][1],multi[0][m2][2]],m=1..n))
        end do)
    end do):
#
    (for m1 from 1 to Size(multi[m0])[1] do
        (for m2 from 1 to Size(multi[0])[1] do
            A3[m1,m2]:=simplify(-add(R[m0-1][seq(multi[m0][m1][i],i=2..m0)][multi[0][m2][1],multi[0][m2][2],m,multi[0][m2][4]]*G0[m,multi[m0][m1][1],multi[0][m2][3]],m=1..n))
        end do)
    end do):
#
    (for m1 from 1 to Size(multi[m0])[1] do
        (for m2 from 1 to Size(multi[0])[1] do
            A4[m1,m2]:=simplify(-add(R[m0-1][seq(multi[m0][m1][i],i=2..m0)][multi[0][m2][1],multi[0][m2][2],multi[0][m2][3],m]*G0[m,multi[m0][m1][1],multi[0][m2][4]],m=1..n))
        end do)
    end do):
#
    (for m1 from 1 to Size(multi[m0])[1] do
        (for m2 from 1 to Size(multi[0])[1] do
            R[m0][seq(multi[m0][m1][i],i=1..m0)][seq(multi[0][m2][i],i=1..4)]:=simplify(A1[m1,m2]+A2[m1,m2]+A3[m1,m2]+A4[m1,m2])
        end do)
    end do):
#
    normsquare:=simplify(add(add((R[m0][seq(multi[m0][m1][i],i=1..m0)][seq(multi[0][m2][i],i=1..4)])^2,m1=1..Size(multi[m0])[1]),m2=1..Size(multi[0])[1])):
    n0:=n0+1:
end do:
#
# syntax: (\nabla_{multi[m0][m1][1]}...\nabla_{multi[m0][m1][m0]} R)[multi[0][m2][1],...,multi[0][m2][4]]=R[m0][seq(multi[m0][m1][i],i=1..m0)][seq(multi[0][m2][i],i=1..4)]
#
#
# The next value is the smallest natural number n0, such that all covariant derivatives of order n0 of R vanish:
#
n0;
#
#
# Sanity check (should give 0):
#
normsquare;
#
#
# Sanity check (check that RR[1] and R[1] coincide, diffsquareR1 after the loop should give 0):
#
diffsquareR1:=0:
#
for m from 1 to n do
    (for i from 1 to n do
        (for j from 1 to n do
            (for k from 1 to n do
                (for l from 1 to n do
                    diffsquareR1:=diffsquareR1+(RR[1][m][l,i,j,k]-R[1][m][l,i,j,k])^2
                end do)
            end do)
        end do)
    end do)
end do:
#
simplify(diffsquareR1);


==> ssli_cov_R_Killing_form.txt <==
currentdir():writeto("ssli_cov_R_Killing_form_output.txt"):
#
with(LinearAlgebra):with(ArrayTools):
#
#
# specify the dimension n of the considered Lie algebra
#
n:=6;
#
#
# specify structure constants c^k_{ij}=sc[k,i,j]
#
sc:=Array([Array([[0,0,0,0,0,0],[0,0,2,0,0,0],[0,-2,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0]]), Array([[0,0,2,0,0,0],[0,0,0,0,0,0],[-2,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0]]), Array([[0,-2,0,0,0,0],[2,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0]]),Array([[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,2],[0,0,0,0,-2,0]]),Array([[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,2],[0,0,0,0,0,0],[0,0,0,-2,0,0]]),Array([[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,-2,0],[0,0,0,2,0,0],[0,0,0,0,0,0]])]);
#
#
# specify the metric g at the neutral element
#
g:=Matrix([[-1,0,0,0,0,0],[0,1,0,0,0,0],[0,0,1,0,0,0],[0,0,0,-1,0,0],[0,0,0,0,1,0],[0,0,0,0,0,1]]);
#
#
$include "ssli_cov_R.txt"


==> ssli_cov_R_g1.txt <==
currentdir():writeto("ssli_cov_R_g1_output.txt"):
#
with(LinearAlgebra):with(ArrayTools):
#
#
# specify the dimension n of the considered Lie algebra
#
n:=6;
#
#
# specify structure constants c^k_{ij}=sc[k,i,j]
#
sc:=Array([Array([[0,0,0,0,0,0],[0,0,2,0,0,0],[0,-2,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0]]), Array([[0,0,2,0,0,0],[0,0,0,0,0,0],[-2,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0]]), Array([[0,-2,0,0,0,0],[2,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0]]),Array([[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,2],[0,0,0,0,-2,0]]),Array([[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,2],[0,0,0,0,0,0],[0,0,0,-2,0,0]]),Array([[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,0,0],[0,0,0,0,-2,0],[0,0,0,2,0,0],[0,0,0,0,0,0]])]);
#
#
# specify the metric g at the neutral element
#
g:=Matrix([[-1,0,0,1,0,0],[0,1,0,0,1,0],[0,0,1,0,0,1],[1,0,0,-2,0,0],[0,1,0,0,2,0],[0,0,1,0,0,2]]);
#
#
$include "ssli_cov_R.txt"

